MDCNN-SID: Multi-scale Dilated Convolution Network for Singer Identification

Most singer identification methods are processed in the frequency domain, which potentially leads to information loss during the spectral transformation. In this paper, instead of the frequency domain, we propose an end-to-end architecture that addresses this problem in the waveform domain. An encoder based on Multi-scale Dilated Convolution Neural Networks (MDCNN) was introduced to generate wave embedding from the raw audio signal. Specifically, dilated convolution layers are used in the proposed method to enlarge the receptive field, aiming to extract song-level features. Furthermore, skip connection in the backbone network integrates the multi-resolution acoustic features learned by the stack of convolution layers. Then, the obtained wave embedding is passed into the following networks for singer identification. In experiments, the proposed method achieves comparable performance on the benchmark dataset of Artist20, which significantly improves related works.

==> review/ICME2021.txt <==

ICME2021 
MUSIC ARTIST CLASSIFICATION WITH STACKED DILATED CONVOLUTION FOR RAW WAVEFORM AUDIO DATA
Reviewer #1
Questions
1. How confident are you in your evaluation of this paper?
2: Confident
2. Importance/ Relevance
3: Of sufficient interest
3. Novelty/Originality
2: Minor originality
4. Technical Correctness
3: Probably correct
5. Experimental Validation
2: Lacking in some respect
6. Clarity of presentation
2: Difficult to read
7. Reference to prior work
3: Reference adequate
8. Overall evaluation of the paper
2: Weak Reject (Recommend for ICME Workshops)
9. Justification (required if score of 1 or 2 has been selected for questions 3-7):
In this paper the authors proposed an approach based on Stacked dilated consultation neural networks for the taks of artist classification in songs. In order to perform the experiments two datasets were used, the Artist20 and the “singer107” which was constructed by the authors.

There are several aspects of the paper that needs improvement and/or better explanations.

First, the writing of the current version of the paper is confusing and uses some strange phrases. For example:

“Since the input data is calculated only from one frame”
“The early stop is added with the patience of…”
“.. each metric reachers their maxima”...

Second, in the experimental section, there is no explanation of why the experiments were not performed for the x-vectors on the Singer107 database.

Third, as a baseline result it would be interesting to know how the method compares with the standard frame-based features such as MFCCs and other statistics obtained from the signal.

Fourth, considering the proposed method, is the raw audio split with or without overlap?

Fifth, is there a statistical significant difference between the results?
10. Additional comment to author:
The confusion matrix in figure 6 brings little information. It would be more interesting to compare the confusion matrices of the proposed method and the “baseline” methods presented in Section 4.4.
Reviewer #2
Questions
1. How confident are you in your evaluation of this paper?
2: Confident
2. Importance/ Relevance
3: Of sufficient interest
3. Novelty/Originality
3: Moderate original
4. Technical Correctness
3: Probably correct
5. Experimental Validation
3: Limited but convincing
6. Clarity of presentation
2: Difficult to read
7. Reference to prior work
3: Reference adequate
8. Overall evaluation of the paper
4: Weak Accept
9. Justification (required if score of 1 or 2 has been selected for questions 3-7):
This paper proposes a method that identifies artists. A few comments:

1) the author has not addressed the key improvement of the proposed work: the use of stacked dilated convolution. At least the function of dilated convolution should be clearly explained. Also it would be very interesting to compare CNN based methods with the proposed method.

2) the connection between the proposed network and Wavenet is not explained.

3) Figure 2 has not been shown correctly (only half block at the first and last row).

4) the author should address how cross-validation is performed in the presented experiments.
10. Additional comment to author:
The language issue in this paper is severe (almost have negative effects on understanding the content correctly). Please use academic language for writing and have someone to proofread the paper before the final submission.
Reviewer #3
Questions
1. How confident are you in your evaluation of this paper?
2: Confident
2. Importance/ Relevance
3: Of sufficient interest
3. Novelty/Originality
3: Moderate original
4. Technical Correctness
3: Probably correct
5. Experimental Validation
3: Limited but convincing
6. Clarity of presentation
4: Very clear
7. Reference to prior work
3: Reference adequate
8. Overall evaluation of the paper
4: Weak Accept
10. Additional comment to author:
This paper is well written and it is technically sound.
The main contribution of this paper is that it clearly describes how the artist classification task could be implemented by directly learning the hierarchical characteristics of audio.
Experimental results show the validity of different deep learning models on artist classification.
Typo: acoutioc -> acoustic in 2nd paragraph in 2.2.
Reviewer #4
Not Submitted
Reviewer #5
Questions
1. How confident are you in your evaluation of this paper?
2: Confident
2. Importance/ Relevance
3: Of sufficient interest
3. Novelty/Originality
3: Moderate original
4. Technical Correctness
3: Probably correct
5. Experimental Validation
3: Limited but convincing
6. Clarity of presentation
2: Difficult to read
7. Reference to prior work
3: Reference adequate
8. Overall evaluation of the paper
4: Weak Accept
9. Justification (required if score of 1 or 2 has been selected for questions 3-7):
The usage of the English language is really poor, original papers in the SoA section have to be revisited just to understand sentences the authors write. This is unacceptable, and before publication, the paper MUST be thoroughly revised. It is OK if the authors are not perfect in English, I am not either, but some effort isn required to at least make this readable enough. That is somewhat sad, since the overall paper is well structured, references are adequate etc., and hence the impression is degraded just by that.
10. Additional comment to author:
The overall paper is interesting. The novelty is mainly in the details of the approach, not in the idea of using waveform information per se. Since the SoA is well mentioned in my view, this is ok, the authors are aware of related work e.g. from the ASR domain.

Overall, the paper is well structured. As discussed above, however, it is quite poorly written, there are plenty of language issues that have considerably increased processing time (2-3 times the time I had planned!).

In turn, the paper seems reproducible, with the algorithm using major parts from [23] as it seems (not verified in detail), providing the algorithm in addition, and with Artist20 used. Can the new dataset Singer107 be made available? Likely not, considering the usual intellectual property rights by artists.
I reviewed the code a bit, and here the accompanying documentation should definitely be improved so as to really unlock the likely reproducibility.

The paper seems to be identical to this one, or at least very similar:
Zhang, Xulong, et al. "Music Artist Classification with WaveNet Classifier for Raw Waveform Audio Data." arXiv preprint arXiv:2004.04371 (2020).

Since pre-publication in arxiv is allowed according to the ICME submission guidelines, I assume this is ok. However, it of course negates the double-blind provcess completely and makes me wonder, why it is not handled as single-blind? This is rather a question to the organizers than to the authors, I guess.

Why is the MIR1K dataset not used in this paper then?

It would be interesting to know what features exactly the method learns and uses for identifying artists. Any info about that in your data?

When speaking about the input size variation, you seem to have applied that only to Artist20, right? Implied by the sentence "For each input size, we
ran our method on the validation set of Artist20 by using the
above two evaluation methods."
Also, generally the input size is not so clear, since later you also refer to full song input. Please clarify.


# References
Please include:
Kim, T., Lee, J., & Nam, J. (2019). Comparison and analysis of sampleCNN architectures for audio classification. IEEE Journal of Selected Topics in Signal Processing, 13(2), 285-297.

# Language

The statement "Since the input data is calculated only from one frame, the
context information of the music is ignored." is odd, since usually multiple frames are considered and interconnections can easily be established using HMMs or graphical models, or using corresponding DNNs.

"However, there are two main factors lead to this task very challenging, one is that there are many artists, and
the songs of each artist are uneven in number."
--> "However, there are two main factors that make this task very challenging..."
And, why is it a problem when the number of songs is even or uneven? What exactly do you mean?

"song-level audio feature is introduced" --> "song-level audio features are introduced"

"But the song-level feature is directly statistic features over on the successive frame." --> unclear, revise language!

"Previous works [7] focus more on feature engineering, but the design of features is
complicated." --> yes but that is not necessarily a problem, if e.g. known features are used.

"the time granularity is more rougher than the raw audio data sample point."
--> multiple problems here, "is more rougher" --> "is rougher", "the raw audio sample point" --> what is meant by that, unclear!

"Motivated by the WaveNet used as classification in voice activity detection [9]." --> incomplete sentence

"the calculation of these features is statistics on the spectrum"
--> "the calculation of these features is based on spectrum-related statistics" (or so)

"However, these feature calculation from the high-dimensional vector of raw waveform data to low-dimensional feature representations usually miss lots of information in the original spectrum
or waveform."
--> "However, these feature calculated from the high-dimensional vector of raw waveform data and transferred to low-dimensional feature representations usually miss lots of information in the original spectrum
or waveform."

"for singer identification task and
obtained the state-of-the-art results"
--> "for the task of singer identification and obtained the current state-of-the-art results"
Simmilarly:
"for singing voice detection task"

"in term of F1 measure" --> article missing

"transfer learning method into"
--> "the transfer learning method to"

"sample-level deep couvolutional neural networks (DCNN) with using raw waveform for music auto-tagging"
--> "sample-level deep couvolutional neural networks (DCNN) using the raw waveform for music auto-tagging"
--> "sample-level DCNN learn[s]"

"For the artist classification task, Keunwoo et al. [16]
used artist label train convolutional network" --> ??? "used artist label train convolutional", you mean TO TRAIN A/THE CONVOLUTIONAL...?

"With artist label trained convnet feature outperform the MFCC feature." --> revise

"with timbre features along to speaker" --> no clue what this means, guessing from the context probably "with timbre features according to the speaker" or "representative of the speaker"?

"takes the fix-length" --> "takes the fixed-length" (?)

"The architecture of SDC including
gated activation, dilated convolution."
--> "The architecture of SDC includes
gated activation and dilated convolution."

"The skip connections are taken
the sum from residual blocks." --> ?

Stopped here, too time-consuming, unfortunately

Yet, this sentence is oddly complex, and correct: "Secondly, a song sung by a music band usually contains multiple singing voices, which undoubtedly
increases the difficulty."
Reviewer #6
Not Submitted
